Propagation-invariant optical meron lattices

We introduce and produce experimentally optical beams exhibiting periodic skyrmionic polarization lattices at each transverse plane of propagation. These textures are meron lattices formed by tiles mapping hemispheres of the Poincar\'e sphere. All presented fields are combinations of a small number of plane waves. Firstly, we propose square lattices with a Skyrme density (the Jacobian of the mapping between the Poincar\'e sphere and physical space) that oscillates in sign but whose intensity distribution is constant. Secondly, we present triangular lattices preserving the Skyrme density's sign. Both lattices are invariant under propagation. Finally, we introduce a family of lattices with uniform Skyrme density sign, composed of square tiles that map to the same hemisphere of the Poincar\'e sphere. In these lattices, the polarization state undergoes a uniform local periodic rotation during propagation, thus preserving the texture's Skyrme density distribution.

==> Experimental_setup.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Experimental_setup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{779.52755906bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61818182)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Experimental_setup.pdf}}%
    \put(0.46105233,0.08508921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}L1\end{tabular}}}}%
    \put(0.77027438,0.08508757){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}L2\end{tabular}}}}%
    \put(0.1990013,0.42327106){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}L3\end{tabular}}}}%
    \put(0.41295399,0.42582796){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}L4\end{tabular}}}}%
    \put(0.83422477,0.08459902){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}HWP2\end{tabular}}}}%
    \put(0.50286198,0.42451165){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}QWP\end{tabular}}}}%
    \put(0.61121962,0.4250942){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LP\end{tabular}}}}%
    \put(0.71076582,0.42278079){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CMOS\end{tabular}}}}%
    \put(0.27906621,0.09784766){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}HWP2\end{tabular}}}}%
    \put(0.82570521,0.36469332){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SLM\end{tabular}}}}%
    \put(0.13147257,0.29921962){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BS\end{tabular}}}}%
    \put(0.28862397,0.29972697){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}WP\end{tabular}}}}%
    \put(0.05686673,0.17012107){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}M1\end{tabular}}}}%
    \put(0.05686673,0.43365545){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}M2\end{tabular}}}}%
    \put(0.71656197,0.59601991){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.04999995}\smash{\begin{tabular}[t]{l}z-scan\end{tabular}}}}%
    \put(0.27509415,0.023689){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Laser: $\lambda$ = 532 nm \end{tabular}}}}%
    \put(0.29007345,0.42814976){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}  SF\end{tabular}}}}%
  \end{picture}%
\endgroup%

